Multiharmonic analysis for nonlinear acoustics with different scales

The acoustic wave-propagation without mean flow and heat flux can be described in terms of velocity and pressure by the compressible nonlinear Navier-Stokes equations, where boundary layers appear at walls due to the viscosity and a frequency interaction appears, $\textit{i.e.}$ sound at higher harmonics of the excited frequency $\omega$ is generated due to nonlinear advection. We use the multiharmonic analysis to derive asymptotic expansions for small sound amplitudes and small viscosities both of order $\varepsilon^2$ in which velocity and pressure fields are separated into far field and correcting near field close to walls and into contributions to the multiples of $\omega$. Based on the asymptotic expansion we present approximate models for either the pressure or the velocity for order $0$, $1$ and $2$, in which impedance boundary conditions include the effect of viscous boundary layers and contributions at frequencies $0$ and $2\cdot\omega$ depend nonlinearly on the approximation at frequency $\omega$. In difference to the Navier-Stokes equations in time domain, which has to be resolved numerically with meshes adaptively refined towards the wall boundaries and explicit schemes require the use of very small time steps, the approximative models can be solved in frequency domain on macroscopic meshes. We studied the accuracy of the approximated models of different orders in numerical experiments comparing with reference solutions in time-domain.

==> pModError.dat <==
eps   Order0   Order1   Order2
1.0000000e-02   6.7470343e-02   1.3397531e-02   1.3485587e-02
2.0000000e-02   1.3400771e-01   2.1050093e-02   1.8878194e-02
3.0000000e-02   2.0016949e-01   3.8300813e-02   2.6191985e-02
4.0000000e-02   2.6531867e-01   6.1374759e-02   3.1804052e-02
6.0000000e-02   3.9127266e-01   1.2860550e-01   4.7067698e-02
8.0000000e-02   5.0633724e-01   2.2772725e-01   8.7306670e-02
1.0000000e-01   6.0700788e-01   3.5372961e-01   1.4769627e-01

